Stochastic phase-field modeling of brittle fracture: computing multiple crack patterns and their probabilities

In variational phase-field modeling of brittle fracture, the functional to be minimized is not convex, so that the necessary stationarity conditions of the functional may admit multiple solutions. The solution obtained in an actual computation is typically one out of several local minimizers. Evidence of multiple solutions induced by small perturbations of numerical or physical parameters was occasionally recorded but not explicitly investigated in the literature. In this work, we focus on this issue and advocate a paradigm shift, away from the search for one particular solution towards the simultaneous description of all possible solutions (local minimizers), along with the probabilities of their occurrence. Inspired by recent approaches advocating measure-valued solutions (Young measures as well as their generalization to statistical solutions) and their numerical approximations in fluid mechanics, we propose the stochastic relaxation of the variational brittle fracture problem through random perturbations of the functional. We introduce the concept of stochastic solution, with the main advantage that point-to-point correlations of the crack phase fields in the underlying domain can be captured. These stochastic solutions are represented by random fields or random variables with values in the classical deterministic solution spaces. In the numerical experiments, we use a simple Monte Carlo approach to compute approximations to such stochastic solutions. The final result of the computation is not a single crack pattern, but rather several possible crack patterns and their probabilities. The stochastic solution framework using evolving random fields allows additionally the interesting possibility of conditioning the probabilities of further crack paths on intermediate crack patterns.

==> images/1D_PF_Sample_crack1.csv <==
x,alpha
6.000000000000000000e+00,3.289769704146930995e-11
5.969999999999999751e+00,3.290831958562128606e-11
5.940000000000000391e+00,3.293440686637752244e-11
5.910000000000000142e+00,3.296989020497872084e-11
5.879999999999999893e+00,3.301110602087397020e-11
5.849999999999999645e+00,3.305584273512739539e-11
5.820000000000000284e+00,3.310276537224325751e-11
5.790000000000000036e+00,3.315106823411590699e-11
5.759999999999999787e+00,3.320026520239666244e-11
5.730000000000000426e+00,3.325006304741622778e-11
5.700000000000000178e+00,3.330028503953134963e-11
5.669999999999999929e+00,3.335082474908970649e-11
5.639999999999999680e+00,3.340161821109784867e-11
5.610000000000000320e+00,3.345262716071240028e-11
5.580000000000000071e+00,3.350382867564274021e-11
5.549999999999999822e+00,3.355520913810776678e-11
5.519999999999999574e+00,3.360676067175106645e-11
5.490000000000000213e+00,3.365847887750791300e-11
5.459999999999999964e+00,3.371036136124581379e-11
5.429999999999999716e+00,3.376240700343524393e-11
5.400000000000000355e+00,3.381461539238311991e-11
5.370000000000000107e+00,3.386698655146966296e-11
5.339999999999999858e+00,3.391952086248928718e-11
5.309999999999999609e+00,3.397221877357076005e-11
5.280000000000000249e+00,3.402508088651716762e-11
5.250000000000000000e+00,3.407810797173852794e-11
5.219999999999999751e+00,3.413130071653738313e-11
5.190000000000000391e+00,3.418465978696874542e-11
5.160000000000000142e+00,3.423818594002013460e-11
5.129999999999999893e+00,3.429188001783967329e-11
5.099999999999999645e+00,3.434574279286801748e-11
5.070000000000000284e+00,3.439977501925492108e-11
5.040000000000000036e+00,3.445397750706673963e-11
5.009999999999999787e+00,3.450835103958771083e-11
4.980000000000000426e+00,3.456289645275831579e-11
4.950000000000000178e+00,3.461761458487397356e-11
4.919999999999999929e+00,3.467250622511707503e-11
4.889999999999999680e+00,3.472757219074720945e-11
4.860000000000000320e+00,3.478281335352469940e-11
4.830000000000000071e+00,3.483823056422958801e-11
4.799999999999999822e+00,3.489382462723545105e-11
4.769999999999999574e+00,3.494959634786159670e-11
4.740000000000000213e+00,3.500554652123973794e-11
4.709999999999999964e+00,3.506167597494760509e-11
4.679999999999999716e+00,3.511798553219169255e-11
4.650000000000000355e+00,3.517447591411613628e-11
4.620000000000000107e+00,3.523114775865099987e-11
4.589999999999999858e+00,3.528800155833757342e-11
4.559999999999999609e+00,3.534503761694704783e-11
4.530000000000000249e+00,3.540225586799794145e-11
4.500000000000000000e+00,3.545965550684715333e-11
4.469999999999999751e+00,3.551723460302666390e-11
4.440000000000000391e+00,3.557498944621550263e-11
4.410000000000000142e+00,3.563291330787328174e-11
4.379999999999999893e+00,3.569099438163538243e-11
4.349999999999999645e+00,3.574921248111702437e-11
4.320000000000000284e+00,3.580753354297928822e-11
4.290000000000000036e+00,3.586590043724211385e-11
4.259999999999999787e+00,3.592421773819377763e-11
4.230000000000000426e+00,3.598232652909688929e-11
4.200000000000000178e+00,3.603996249767378079e-11
4.169999999999999929e+00,3.609668650191678442e-11
4.139999999999999680e+00,3.615176949188824975e-11
4.110000000000000320e+00,3.620400136753156276e-11
4.080000000000000071e+00,3.625137400770223001e-11
4.049999999999999822e+00,3.629055532199062781e-11
4.019999999999999574e+00,3.631601683332157345e-11
3.990000000000000213e+00,3.632033787790709304e-11
3.959999999999999964e+00,3.630112228607570527e-11
3.930000000000000160e+00,3.626567962434837313e-11
3.899999999999999911e+00,3.622053443130058251e-11
3.870000000000000107e+00,3.616961926640124135e-11
3.839999999999999858e+00,3.611530418517128564e-11
3.810000000000000053e+00,3.605901745649764842e-11
3.779999999999999805e+00,3.600161961114588030e-11
3.750000000000000000e+00,3.594362891124918959e-11
3.720000000000000195e+00,3.588535737716251283e-11
3.689999999999999947e+00,3.582699276851745721e-11
3.660000000000000142e+00,3.576864786055608743e-11
3.629999999999999893e+00,3.571039024040533438e-11
3.600000000000000089e+00,3.565226036208398631e-11
3.569999999999999840e+00,3.559428229097383442e-11
3.540000000000000036e+00,3.553647015775117391e-11
3.509999999999999787e+00,3.547883215774916634e-11
3.479999999999999982e+00,3.542137287761132256e-11
3.450000000000000178e+00,3.536409476400404633e-11
3.419999999999999929e+00,3.530699903039319250e-11
3.390000000000000124e+00,3.525008623917899524e-11
3.359999999999999876e+00,3.519335674056257759e-11
3.330000000000000071e+00,3.513681085023922331e-11
3.299999999999999822e+00,3.508044922020739306e-11
3.270000000000000018e+00,3.502427326584855639e-11
3.240000000000000213e+00,3.496828570296188717e-11
3.209999999999999964e+00,3.491249150839900379e-11
3.180000000000000160e+00,3.485689940930964950e-11
3.149999999999999911e+00,3.480152440388302474e-11
3.120000000000000107e+00,3.474639196858256324e-11
3.089999999999999858e+00,3.469154475875731605e-11
3.060000000000000053e+00,3.463705394793295641e-11
3.029999999999999805e+00,3.458303801003202798e-11
3.000000000000000000e+00,3.452969374296987781e-11
2.970000000000000195e+00,3.447734768728128119e-11
2.939999999999999947e+00,3.442654116871194294e-11
2.910000000000000142e+00,3.437817133681606045e-11
2.879999999999999893e+00,3.433372462049766227e-11
2.850000000000000089e+00,3.429566348236166722e-11
2.819999999999999840e+00,3.426806707698404252e-11
2.790000000000000036e+00,3.425769213726503146e-11
2.759999999999999787e+00,3.427573037648300399e-11
2.729999999999999982e+00,3.434071909425071932e-11
2.700000000000000178e+00,3.448336197569573616e-11
2.669999999999999929e+00,3.475451415166733063e-11
2.640000000000000124e+00,3.523840779509003464e-11
2.609999999999999876e+00,3.607455769432786947e-11
2.580000000000000071e+00,3.749404381337759079e-11
2.549999999999999822e+00,3.987960661737871692e-11
2.520000000000000018e+00,4.386518413092032295e-11
2.490000000000000213e+00,5.050077718175277335e-11
2.459999999999999964e+00,6.152551895310820178e-11
2.430000000000000160e+00,7.981996671373183040e-11
2.399999999999999911e+00,1.101552441166267845e-10
2.370000000000000107e+00,1.604338656178250612e-10
2.339999999999999858e+00,2.437449503532591170e-10
2.310000000000000053e+00,3.817683366519071277e-10
2.279999999999999805e+00,6.104129285612475247e-10
2.250000000000000000e+00,9.891556852248089074e-10
2.220000000000000195e+00,1.616510130907811278e-09
2.189999999999999947e+00,2.655647443023823039e-09
2.160000000000000142e+00,4.376833694033499105e-09
2.129999999999999893e+00,7.227720445407277010e-09
2.100000000000000089e+00,1.194977015376526476e-08
2.069999999999999840e+00,1.977109691255821133e-08
2.040000000000000036e+00,3.272587777397178474e-08
2.009999999999999787e+00,5.418340954727754037e-08
1.979999999999999982e+00,8.992606419001833013e-08
1.949999999999999956e+00,1.494510572889719613e-07
1.919999999999999929e+00,2.481956155495293940e-07
1.889999999999999902e+00,4.120793061032445202e-07
1.860000000000000098e+00,6.841211204939853802e-07
1.830000000000000071e+00,1.135732719483420321e-06
1.800000000000000044e+00,1.885465646615654771e-06
1.770000000000000018e+00,3.130134482473359112e-06
1.739999999999999991e+00,5.196487312465048891e-06
1.709999999999999964e+00,8.626989850328437844e-06
1.679999999999999938e+00,1.432224673703184366e-05
1.649999999999999911e+00,2.377745499359840706e-05
1.620000000000000107e+00,3.947497553983889395e-05
1.590000000000000080e+00,6.553610299214635026e-05
1.560000000000000053e+00,1.088031770495110061e-04
1.530000000000000027e+00,1.806361849653599194e-04
1.500000000000000000e+00,2.998956315044264435e-04
1.469999999999999973e+00,4.978949759613918082e-04
1.439999999999999947e+00,8.266231709520155272e-04
1.409999999999999920e+00,1.372396629872961633e-03
1.379999999999999893e+00,2.278525854889030654e-03
1.350000000000000089e+00,3.782949487483777597e-03
1.320000000000000062e+00,6.280719542571766741e-03
1.290000000000000036e+00,1.042774857517539920e-02
1.260000000000000009e+00,1.731306693099671570e-02
1.229999999999999982e+00,2.874483274497254687e-02
1.199999999999999956e+00,4.772521576431197621e-02
1.169999999999999929e+00,7.923888701656259248e-02
1.139999999999999902e+00,1.315622222163195243e-01
1.110000000000000098e+00,2.184371076083483076e-01
1.080000000000000071e+00,3.626803556350772784e-01
1.050000000000000044e+00,6.021768609800441929e-01
1.020000000000000018e+00,9.998308317068810291e-01
9.899999999999999911e-01,9.998311337960746892e-01
9.599999999999999645e-01,6.020754064817041007e-01
9.300000000000000488e-01,3.625584765487207539e-01
9.000000000000000222e-01,2.183273593339556951e-01
8.699999999999999956e-01,1.314743893572202227e-01
8.399999999999999689e-01,7.917298940578790245e-02
8.100000000000000533e-01,4.767775349814380031e-02
7.800000000000000266e-01,2.871159793361353213e-02
7.500000000000000000e-01,1.729026948271962863e-02
7.199999999999999734e-01,1.041235482498495228e-02
6.899999999999999467e-01,6.270453263567179851e-03
6.600000000000000311e-01,3.776171154901336157e-03
6.300000000000000044e-01,2.274087368840319121e-03
5.999999999999999778e-01,1.369510427157709376e-03
5.699999999999999512e-01,8.247574453818824888e-04
5.400000000000000355e-01,4.966950534801617195e-04
5.100000000000000089e-01,2.991273351627926993e-04
4.799999999999999822e-01,1.801461741420674987e-04
4.500000000000000111e-01,1.084917409035880762e-04
4.199999999999999845e-01,6.533878934560475194e-05
3.900000000000000133e-01,3.935033964309153875e-05
3.599999999999999867e-01,2.369897228024748253e-05
3.300000000000000155e-01,1.427302029336672397e-05
2.999999999999999889e-01,8.596314058208747176e-06
2.700000000000000178e-01,5.177635215017244466e-06
2.399999999999999911e-01,3.118949286849854590e-06
2.099999999999999922e-01,1.879483028767300695e-06
1.799999999999999933e-01,1.133661116393044913e-06
1.499999999999999944e-01,6.855778934441635456e-07
1.199999999999999956e-01,4.175338111303501263e-07
8.999999999999999667e-02,2.591159963476000218e-07
5.999999999999999778e-02,1.686996984531590648e-07
2.999999999999999889e-02,1.225103011201785266e-07
0.000000000000000000e+00,1.083713992203147548e-07


==> images/1D_PF_Sample_crack2.csv <==
x,alpha
6.000000000000000000e+00,3.407270566720198464e-11
5.969999999999999751e+00,3.408451686962499741e-11
5.940000000000000391e+00,3.411417867029265245e-11
5.910000000000000142e+00,3.415610083029291094e-11
5.879999999999999893e+00,3.420784522410041196e-11
5.849999999999999645e+00,3.426949396061879084e-11
5.820000000000000284e+00,3.434367441213043175e-11
5.790000000000000036e+00,3.443624878766871992e-11
5.759999999999999787e+00,3.455784934415032961e-11
5.730000000000000426e+00,3.472666129971892108e-11
5.700000000000000178e+00,3.497318170735206004e-11
5.669999999999999929e+00,3.534819995825094803e-11
5.639999999999999680e+00,3.593608847887700092e-11
5.610000000000000320e+00,3.687688128877811786e-11
5.580000000000000071e+00,3.840291842290449787e-11
5.549999999999999822e+00,4.089964558856226145e-11
5.519999999999999574e+00,4.500647957725684199e-11
5.490000000000000213e+00,5.178413491262359060e-11
5.459999999999999964e+00,6.299219985029032306e-11
5.429999999999999716e+00,8.154960167702777748e-11
5.400000000000000355e+00,1.122984623079332148e-10
5.370000000000000107e+00,1.632712421267171439e-10
5.339999999999999858e+00,2.477927796899139833e-10
5.309999999999999609e+00,3.879673275274969739e-10
5.280000000000000249e+00,6.204631405455427509e-10
5.250000000000000000e+00,1.006108449463414838e-09
5.219999999999999751e+00,1.645810106872509720e-09
5.190000000000000391e+00,2.706960873487451237e-09
5.160000000000000142e+00,4.467246261831700624e-09
5.129999999999999893e+00,7.387315461718056329e-09
5.099999999999999645e+00,1.223133488014931770e-08
5.070000000000000284e+00,2.026697423213434600e-08
5.040000000000000036e+00,3.359716359363381176e-08
5.009999999999999787e+00,5.571044608554080894e-08
4.980000000000000426e+00,9.239396061117107818e-08
4.950000000000000178e+00,1.532479952838110467e-07
4.919999999999999929e+00,2.541984938845094163e-07
4.889999999999999680e+00,4.216650810373035827e-07
4.860000000000000320e+00,6.994754548912971296e-07
4.830000000000000071e+00,1.160335780414044863e-06
4.799999999999999822e+00,1.924859127480219879e-06
4.769999999999999574e+00,3.193132124107660040e-06
4.740000000000000213e+00,5.297081571814644767e-06
4.709999999999999964e+00,8.787346689484961919e-06
4.679999999999999716e+00,1.457739376781586247e-05
4.650000000000000355e+00,2.418259208239815483e-05
4.620000000000000107e+00,4.011682427366723881e-05
4.589999999999999858e+00,6.655043636916246170e-05
4.559999999999999609e+00,1.104017341999642687e-04
4.530000000000000249e+00,1.831477075878454265e-04
4.500000000000000000e+00,3.038279123815881984e-04
4.469999999999999751e+00,5.040277359869496524e-04
4.440000000000000391e+00,8.361453561077258250e-04
4.410000000000000142e+00,1.387106181398310798e-03
4.379999999999999893e+00,2.301114403010287839e-03
4.349999999999999645e+00,3.817396699672221012e-03
4.320000000000000284e+00,6.332817273784602762e-03
4.290000000000000036e+00,1.050575340142945353e-02
4.259999999999999787e+00,1.742842057049216395e-02
4.230000000000000426e+00,2.891275298133823626e-02
4.200000000000000178e+00,4.796466850209310517e-02
4.169999999999999929e+00,7.957085741433565784e-02
4.139999999999999680e+00,1.320040388674169063e-01
4.110000000000000320e+00,2.189883411097458821e-01
4.080000000000000071e+00,3.632916056022603701e-01
4.049999999999999822e+00,6.026849255886170820e-01
4.019999999999999574e+00,9.998293783340217455e-01
3.990000000000000213e+00,9.998296238711741335e-01
3.959999999999999964e+00,6.026847959963991253e-01
3.930000000000000160e+00,3.632913607069948592e-01
3.899999999999999911e+00,2.189880932900316879e-01
3.870000000000000107e+00,1.320038292845483741e-01
3.839999999999999858e+00,7.957069491166955666e-02
3.810000000000000053e+00,4.796454881687915728e-02
3.779999999999999805e+00,2.891266778041756691e-02
3.750000000000000000e+00,1.742836136798010110e-02
3.720000000000000195e+00,1.050571300170959933e-02
3.689999999999999947e+00,6.332790089490931626e-03
3.660000000000000142e+00,3.817378611831430749e-03
3.629999999999999893e+00,2.301102477554660061e-03
3.600000000000000089e+00,1.387098378615227515e-03
3.569999999999999840e+00,8.361402836029101183e-04
3.540000000000000036e+00,5.040244565778180313e-04
3.509999999999999787e+00,3.038258023450144557e-04
3.479999999999999982e+00,1.831463556207968055e-04
3.450000000000000178e+00,1.104008711456640554e-04
3.419999999999999929e+00,6.654988722798148835e-05
3.390000000000000124e+00,4.011647589381889966e-05
3.359999999999999876e+00,2.418237165221530984e-05
3.330000000000000071e+00,1.457725463019448906e-05
3.299999999999999822e+00,8.787259057383686178e-06
3.270000000000000018e+00,5.297026490869602582e-06
3.240000000000000213e+00,3.193097568509340437e-06
3.209999999999999964e+00,1.924837487468755139e-06
3.180000000000000160e+00,1.160322252144106106e-06
3.149999999999999911e+00,6.994670124016546754e-07
3.120000000000000107e+00,4.216598220393531719e-07
3.089999999999999858e+00,2.541952246642883147e-07
3.060000000000000053e+00,1.532459680190792692e-07
3.029999999999999805e+00,9.239270753797752616e-08
3.000000000000000000e+00,5.570967503414675637e-08
2.970000000000000195e+00,3.359669231369468231e-08
2.939999999999999947e+00,2.026668917920301407e-08
2.910000000000000142e+00,1.223116539590601043e-08
2.879999999999999893e+00,7.387217623030243619e-09
2.850000000000000089e+00,4.467192792412834539e-09
2.819999999999999840e+00,2.706934850813939699e-09
2.790000000000000036e+00,1.645801041400830496e-09
2.759999999999999787e+00,1.006109844665791927e-09
2.729999999999999982e+00,6.204709760735003469e-10
2.700000000000000178e+00,3.879791174055060261e-10
2.669999999999999929e+00,2.478069879299903682e-10
2.640000000000000124e+00,1.632869203250252073e-10
2.609999999999999876e+00,1.123150253576473288e-10
2.580000000000000071e+00,8.156668903904469953e-11
2.549999999999999822e+00,6.300958968643638642e-11
2.520000000000000018e+00,5.180169109840963723e-11
2.490000000000000213e+00,4.502411918744375025e-11
2.459999999999999964e+00,4.091731905908858340e-11
2.430000000000000160e+00,3.842059775012937541e-11
2.399999999999999911e+00,3.689455330608655290e-11
2.370000000000000107e+00,3.595375165791878266e-11
2.339999999999999858e+00,3.536586411579053869e-11
2.310000000000000053e+00,3.499087065731755342e-11
2.279999999999999805e+00,3.474441911967770526e-11
2.250000000000000000e+00,3.457575179572389164e-11
2.220000000000000195e+00,3.445442306977742342e-11
2.189999999999999947e+00,3.436233222440742478e-11
2.160000000000000142e+00,3.428898642557276849e-11
2.129999999999999893e+00,3.422875412223296927e-11
2.100000000000000089e+00,3.417938985020737045e-11
2.069999999999999840e+00,3.414144395668857540e-11
2.040000000000000036e+00,3.411840203328045119e-11
2.009999999999999787e+00,3.411758930539821484e-11
1.979999999999999982e+00,3.414767069005385999e-11
1.949999999999999956e+00,3.420547664914251931e-11
1.919999999999999929e+00,3.428164239434350784e-11
1.889999999999999902e+00,3.436915230272434372e-11
1.860000000000000098e+00,3.446376992861300277e-11
1.830000000000000071e+00,3.456293798176002550e-11
1.800000000000000044e+00,3.466511371604086902e-11
1.770000000000000018e+00,3.476936738067455009e-11
1.739999999999999991e+00,3.487513960541562795e-11
1.709999999999999964e+00,3.498209480648080417e-11
1.679999999999999938e+00,3.509003259994915864e-11
1.649999999999999911e+00,3.519883425150819199e-11
1.620000000000000107e+00,3.530843027662662300e-11
1.590000000000000080e+00,3.541878078955234649e-11
1.560000000000000053e+00,3.552986350515010508e-11
1.530000000000000027e+00,3.564166628168036778e-11
1.500000000000000000e+00,3.575418226961097397e-11
1.469999999999999973e+00,3.586740640654134114e-11
1.439999999999999947e+00,3.598133234614625263e-11
1.409999999999999920e+00,3.609594901958775093e-11
1.379999999999999893e+00,3.621123592924596854e-11
1.350000000000000089e+00,3.632715594044725962e-11
1.320000000000000062e+00,3.644364367902786845e-11
1.290000000000000036e+00,3.656058648809368527e-11
1.260000000000000009e+00,3.667779294287622065e-11
1.229999999999999982e+00,3.679494065472746998e-11
1.199999999999999956e+00,3.691148965566639123e-11
1.169999999999999929e+00,3.702653861465625657e-11
1.139999999999999902e+00,3.713858612133257618e-11
1.110000000000000098e+00,3.724513433798341611e-11
1.080000000000000071e+00,3.734203091620456179e-11
1.050000000000000044e+00,3.742237632429851149e-11
1.020000000000000018e+00,3.747470957470057650e-11
9.899999999999999911e-01,3.748360464476970569e-11
9.599999999999999645e-01,3.744408071565893181e-11
9.300000000000000488e-01,3.737134271004992023e-11
9.000000000000000222e-01,3.727892161638398312e-11
8.699999999999999956e-01,3.717496364676246056e-11
8.399999999999999689e-01,3.706437197566801968e-11
8.100000000000000533e-01,3.695009663140104580e-11
7.800000000000000266e-01,3.683391135669487806e-11
7.500000000000000000e-01,3.671688149229952669e-11
7.199999999999999734e-01,3.659964577729909181e-11
6.899999999999999467e-01,3.648258608194781359e-11
6.600000000000000311e-01,3.636592965301834381e-11
6.300000000000000044e-01,3.624981072568359109e-11
5.999999999999999778e-01,3.613430768354224412e-11
5.699999999999999512e-01,3.601946552617104505e-11
5.400000000000000355e-01,3.590530954460983622e-11
5.100000000000000089e-01,3.579185379580354855e-11
4.799999999999999822e-01,3.567910660059397493e-11
4.500000000000000111e-01,3.556707450734958456e-11
4.199999999999999845e-01,3.545576575901014849e-11
3.900000000000000133e-01,3.534519416866599528e-11
3.599999999999999867e-01,3.523538441236621826e-11
3.300000000000000155e-01,3.512638011389672484e-11
2.999999999999999889e-01,3.501825681933387425e-11
2.700000000000000178e-01,3.491114322653424117e-11
2.399999999999999911e-01,3.480525617486872999e-11
2.099999999999999922e-01,3.470095846833803469e-11
1.799999999999999933e-01,3.459885452587015435e-11
1.499999999999999944e-01,3.449994866143089113e-11
1.199999999999999956e-01,3.440590703725182346e-11
8.999999999999999667e-02,3.431949121770247401e-11
5.999999999999999778e-02,3.424527575114204525e-11
2.999999999999999889e-02,3.419083586307254568e-11
0.000000000000000000e+00,3.416871325836891137e-11


==> images/densities_along_line_eps_0.0025_I200.csv <==
x,y1,y2,y3,yall
0,9.7768e-148,2.2213e-88,1.2787e-83,6.9956e-57
0.010101,1.9396e-142,4.431e-84,1.8825e-79,4.2912e-54
0.020202,3.0762e-137,6.8793e-80,2.1599e-75,2.2283e-51
0.030303,3.9005e-132,8.3126e-76,1.9315e-71,9.795e-49
0.040404,3.9539e-127,7.8176e-72,1.3462e-67,3.6449e-46
0.050505,3.2043e-122,5.7222e-68,7.3121e-64,1.1483e-43
0.060606,2.076e-117,3.2599e-64,3.0955e-60,3.0624e-41
0.070707,1.0753e-112,1.4455e-60,1.0214e-56,6.9148e-39
0.080808,4.4529e-108,4.9885e-57,2.6264e-53,1.3219e-36
0.090909,1.4741e-103,1.34e-53,5.2639e-50,2.1397e-34
0.10101,3.9015e-99,2.8015e-50,8.2225e-47,2.9325e-32
0.11111,8.2553e-95,4.5591e-47,1.0011e-43,3.4035e-30
0.12121,1.3965e-90,5.775e-44,9.499e-41,3.3452e-28
0.13131,1.8886e-86,5.6942e-41,7.0253e-38,2.7847e-26
0.14141,2.0419e-82,4.3706e-38,4.0498e-35,1.9636e-24
0.15152,1.765e-78,2.6115e-35,1.8197e-32,1.1729e-22
0.16162,1.2197e-74,1.2149e-32,6.373e-30,5.9369e-21
0.17172,6.7383e-71,4.4003e-30,1.7399e-27,2.5467e-19
0.18182,2.9762e-67,1.2411e-27,3.7029e-25,9.2603e-18
0.19192,1.051e-63,2.7262e-25,6.1439e-23,2.8553e-16
0.20202,2.967e-60,4.6647e-23,7.9478e-21,7.4683e-15
0.21212,6.6968e-57,6.2188e-21,8.0172e-19,1.6578e-13
0.22222,1.2085e-53,6.4616e-19,6.307e-17,3.1247e-12
0.23232,1.7435e-50,5.2347e-17,3.8703e-15,5.0045e-11
0.24242,2.0111e-47,3.308e-15,1.8531e-13,6.8164e-10
0.25253,1.8547e-44,1.6317e-13,6.9256e-12,7.9041e-09
0.26263,1.3677e-41,6.2875e-12,2.0213e-10,7.8128e-08
0.27273,8.0636e-39,1.8944e-10,4.6102e-09,6.5931e-07
0.28283,3.8015e-36,4.4686e-09,8.2249e-08,4.7593e-06
0.29293,1.4331e-33,8.2648e-08,1.1493e-06,2.9454e-05
0.30303,4.3202e-31,1.2009e-06,1.2604e-05,0.00015671
0.31313,1.0415e-28,1.3739e-05,0.00010875,0.00071916
0.32323,2.0083e-26,0.00012414,0.0007412,0.0028571
0.33333,3.0974e-24,0.00088912,0.004012,0.0098694
0.34343,3.8216e-22,0.0050714,0.017379,0.029789
0.35354,3.7727e-20,0.023179,0.060867,0.078999
0.36364,2.9805e-18,0.085578,0.17471,0.18524
0.37374,1.8848e-16,0.25803,0.4179,0.38673
0.38384,9.5441e-15,0.64432,0.84937,0.72451
0.39394,3.8712e-13,1.3557,1.4994,1.2281
0.40404,1.2584e-11,2.45,2.3547,1.8992
0.41414,3.28e-10,3.8738,3.3702,2.7013
0.42424,6.8606e-09,5.4453,4.4851,3.5589
0.43434,1.1526e-07,6.8963,5.6111,4.3716
0.44444,1.5568e-06,7.9696,6.616,5.0396
0.45455,1.6932e-05,8.5262,7.3604,5.4934
0.46465,0.0001485,8.6005,7.7664,5.713
0.47475,0.0010525,8.3589,7.8465,5.7251
0.48485,0.0060433,7.9639,7.6826,5.5813
0.49495,0.028198,7.4545,7.3966,5.3348
0.50505,0.10735,6.7881,7.0996,5.0264
0.51515,0.33512,5.97,6.7962,4.682
0.52525,0.86353,5.0619,6.3287,4.3165
0.53535,1.8522,4.0912,5.4867,3.942
0.54545,3.342,3.0597,4.235,3.5768
0.55556,5.1345,2.0391,2.8147,3.243
0.56566,6.8039,1.1733,1.5781,2.9503
0.57576,7.8733,0.57036,0.73821,2.6835
0.58586,8.0651,0.23093,0.2864,2.415
0.59596,7.4743,0.077032,0.091753,2.1337
0.60606,6.5252,0.020973,0.024151,1.859
0.61616,5.677,0.0046201,0.005189,1.6229
0.62626,5.1077,0.00081708,0.00090325,1.4396
0.63636,4.6914,0.00011523,0.00012641,1.2973
0.64646,4.2606,1.2886e-05,1.4126e-05,1.1774
0.65657,3.8233,1.1377e-06,1.253e-06,1.0755
0.66667,3.5173,7.9032e-08,8.7813e-08,1.0001
0.67677,3.4104,4.3081e-09,4.8454e-09,0.95403
0.68687,3.3975,1.8392e-10,2.0995e-10,0.92331
0.69697,3.3078,6.1401e-12,7.1298e-12,0.88534
0.70707,3.0723,1.6012e-13,1.8949e-13,0.82531
0.71717,2.7418,3.2588e-15,3.9373e-15,0.74168
0.72727,2.366,5.1731e-17,6.3911e-17,0.63903
0.73737,1.9338,6.4017e-19,8.0997e-19,0.52179
0.74747,1.4382,6.1735e-21,8.0111e-21,0.39616
0.75758,0.93769,4.638e-23,6.1818e-23,0.27383
0.76768,0.52263,2.714e-25,3.7207e-25,0.16925
0.77778,0.24525,1.2367e-27,1.7464e-27,0.092331
0.78788,0.095936,4.3883e-30,6.3914e-30,0.044061
0.79798,0.031042,1.2123e-32,1.8237e-32,0.018282
0.80808,0.0082543,2.6072e-35,4.0569e-35,0.0065654
0.81818,0.0017934,4.3649e-38,7.0349e-38,0.0020335
0.82828,0.00031684,5.6884e-41,9.5091e-41,0.00054161
0.83838,4.5337e-05,5.7704e-44,1.0019e-43,0.00012372
0.84848,5.2379e-06,4.5563e-47,8.2278e-47,2.4182e-05
0.85859,4.8742e-07,2.8002e-50,5.2665e-50,4.0368e-06
0.86869,3.6468e-08,1.3395e-53,2.6275e-53,5.7458e-07
0.87879,2.1906e-09,4.987e-57,1.0217e-56,6.9638e-08
0.88889,1.0555e-10,1.4451e-60,3.0963e-60,7.1785e-09
0.89899,4.0757e-12,3.2594e-64,7.3135e-64,6.288e-10
0.90909,1.2606e-13,5.7214e-68,1.3464e-67,4.6769e-11
0.91919,3.1218e-15,7.8168e-72,1.9317e-71,2.952e-12
0.92929,6.1875e-17,8.3119e-76,2.1601e-75,1.5804e-13
0.93939,9.8134e-19,6.8789e-80,1.8826e-79,7.174e-15
0.94949,1.2452e-20,4.4308e-84,1.2787e-83,2.7603e-16
0.9596,1.2638e-22,2.2212e-88,6.7694e-88,9e-18
0.9697,1.0259e-24,8.6665e-93,2.7929e-92,2.4862e-19
0.9798,6.66e-27,2.6317e-97,8.9807e-97,5.8177e-21
0.9899,3.4575e-29,6.2199e-102,2.2506e-101,1.153e-22
1,1.4353e-31,1.1441e-106,4.3959e-106,1.9354e-24

